Landmarks and Regions: A Robust Approach to Data Extraction

We propose a new approach to extracting data items or field values from semi-structured documents. Examples of such problems include extracting passenger name, departure time and departure airport from a travel itinerary, or extracting price of an item from a purchase receipt. Traditional approaches to data extraction use machine learning or program synthesis to process the whole document to extract the desired fields. Such approaches are not robust to format changes in the document, and the extraction process typically fails even if changes are made to parts of the document that are unrelated to the desired fields of interest. We propose a new approach to data extraction based on the concepts of landmarks and regions. Humans routinely use landmarks in manual processing of documents to zoom in and focus their attention on small regions of interest in the document. Inspired by this human intuition, we use the notion of landmarks in program synthesis to automatically synthesize extraction programs that first extract a small region of interest, and then automatically extract the desired value from the region in a subsequent step. We have implemented our landmark-based extraction approach in a tool LRSyn, and show extensive evaluation on documents in HTML as well as scanned images of invoices and receipts. Our results show that our approach is robust to various types of format changes that routinely happen in real-world settings.

==> rebuttal.txt <==
We thank the reviewers for detailed reviews and will use them to improve the
paper.

**Reviewer A**

Q: how users can specify fields  
A: We use a UI where annotators visually click the labels for each field.
The tool converts this visual annotation into a location (hierarchical path in
HTML and x-y coordinate in image) automatically.

Q: Hierarchical landmarks  
A: Intuitively, hierarchical landmarks correspond to iterative search in
lines 242-254. The human first scans for AIR to locate flight information
region, and then Depart within it. AIR is a top-level landmark that
identifies a sub-document, Depart identifies a sub-sub-document within. The
sequence AIR -> Depart is a hierarchical landmark.

Q: small training set, overfitting  
A: Though the training set is small, landmark identification uses both labeled
and unlabeled documents. Hence, signal from landmarks is robust.
Also, extraction is unaffected if changes happen outside ROIs, helping with
robustness. We will do a cross-validation experiment to support this.

**Reviewer B**

Q: Non-global extraction for web testing  
A: Thank you for pointing out this line of work. This is an oversight and we
will add a discussion to related work, specifically comparing to Yandrapally et
al. Being targeted at web testing, Yandrapally et al. does not make certain
considerations specific to extraction. They attempt to infer landmarks as an
unambiguous ancestor of the node under consideration using a single document. However,
a node that is unambiguous for one document is not necessarily so across multiple. This
is fine for web testing as changes between subsequent iterations are likely not
very large. However, in the extraction scenario, where we might be looking at large
time gaps between the test and train document, utilizing all available data to find
good landmarks becomes important. Hence, direct experimental comparison is not possible.

In LRSyn, we use a corpus to narrow down landmark candidates, also considering
sibling relationships. Landmark inference is further complicated due to
heterogeneity with formats having different landmarks. In practice, 2-step
clustering and landmark identification is crucial in LRSyn, while this process
is irrelevant to the testing scenario. We also synthesize a value program wrt
the ROI which facilitates more complex extractions on regions, as opposed to
"near" operator used by Yandrapally.

Regarding hierarchical identification of regions, LRSyn can do this as well
using techniques from Section 6.1. In fact, our implementation does so.

LRSyn is a general framework applicable beyond HTML, even in domains without a
hierarchical document structure.

Q: Wrapper induction literature  
A: We thank the reviewer for pointing out this literature. We will discuss
these references comprehensively. Experimentally, forgiving XPaths and NDSyn
are modern approaches to wrapper induction that we compare against. The main
issue with many such techniques is that they tend to suffer when
HTML changes significantly whilst the ROI remains consistent.

We crucially missed Muslea et al, which uses landmarks in similar spirit.
Apart from the multiple document issue, our landmark-field  relationship
is in terms of parent-child and sibling relationships. Our preliminary
studies showed that considering just parent-child or ancestor-descendant
relationships produces worse results.

**Reviewer C**

Q: threshold values  
A: This is an important question! Hyperparameters need to be tuned once for
given dataset. We used tight thresholds for experiments. In practice, one
might require relaxed thresholds for different datasets and we
recommend standard hyperparameter-tuning methodologies using validation sets.
1. Blueprint-similarity: In our experiments, we use a threshold of 0--exact match
avoids spurious results from overly tuning parameters. Blueprint functions
already lose information--hence, exact match does not mean ROIs need to have
exactly the same format.
2. Cluster-merging: Again, threshold=0.
3. The procedure LandmarkCandidates only return candidates with a score>threshold.
We chose this threshold based on subset of training data so that we obtained
~10 candidates. We believe that the results are not very sensitive to this
threshold as "bad landmarks" will be eliminated in subsequent steps. We are
willing to add an experiment to show this.

**Reviewer D**

Q: distance between landmark and field  
A: In HTML, distance is weighted sum of #nodes in path from landmark to
field, size of smallest enclosing region, and visual Euclidean distance between
them. In Images, it is a weighted sum of visual Euclidean distance and induced
region size.

## Detailed responses

**Reviewer A**

Q: how users can specify fields  
A: For ease of use, our tool also allows the user to indicate that the annotated
visual locations for a document are the same as a previously annotated document.

Q: multiple fields at once  
A: Yes, it can. In practice (not experiments), our tool does so for efficiency.

Q: n-grams vs 1-grams  
A: In some cases it is more accurate to use bi-grams eg. "Departure Time"
instead of "Time" or "Departure" if there are also an "Arrival Time" and
"Departure Airport" in the document to disambiguate the landmark, and improve
accuracy.

Q: Figure 4 Line 496, "p_{rg}" and "p_{ex}" seem not defined. Should that be  
"p_{rx}" and "p_{vx}", respectively?
A: Yes. We will make this correction.

Q: insights of robustness in LRSyn  
A: As mentioned in Section 6.2, LRSyn is robust to changes outside the regions
of interest (ROIs), number of ROIs, and position of the ROIs. This is by
design, as we synthesize programs with respect to ROIs which are small regions most of
times. It is not robust to changes within the ROI.

Q: synthesis algorithms different for HTML documents and form images  
A: The high-level synthesis algorithm is the same for both domains, i.e.,
Algorithms 1-4 are common for both domains. However, these algorithms are
parametrized by DSLs, and these DSLs come with their own synthesis approaches.

**Reviewer B**

Q: Blueprint definitions  
A: LRSyn can potentially break if such a change occurs within the ROI. Our
focus has been to make synthesis robust to changes outside ROIs. That said,
our proposed algorithms aim to make ROIs as small as possible, and in practice,
we observe the changes surrounding ROIs are significantly higher than the
changes to the ROI themselves. We plan to address within-region robustness
including wrapper nodes in the future.

Q: wrapper induction and web testing literature  
A: We would like to reiterate that most literature in this space is specific to
HTML only, and the techniques do not easily transfer over to domains without
hierarchical document structure. However, we will tone down narrative of
introducing non-local techniques to extraction domain and revise the narrative
accordingly.

**Reviewer C**

Q: ad-hoc data formats  
A: This approach applies to formed documents introduced in Sec-1.  While terms
"semi-structured" and "ad-hoc" are not formally defined, here is some intuition.
We are currently experimenting with deploying this technique commercially both
visual and textual formats including machine-to-human emails, shopping product
webpages, receipts, shipping labels, and textual medical test results. LRSyn
will not work for hand-crafted documents. For example, it does not work for
extracting party addresses from legal documents and transaction amounts from
sales contracts.

**Reviewer D**

Q: A diagram of the workflow for illustrating the process could be helpful.  
A: We will add a workflow illustrating the entire process. The input into LRSyn
is a small amount of training data where users provide the web document or
image document along with annotations for extraction. Yes, LRSyn can extract
all possible information from formed documents.



==> reviews.txt <==
We thank the reviewers for their detailed reviews. They will be very
helpful in improving the paper. 

Review A:

Q: ... how users can specify which fields to extract...
A: We use a UI where annotators can visually click the labels for each field.
The tool then converts this visual annotation into a location (hierarchical path
in HTML and x-y coordinate in image) automatically.

Q: extract multiple fields at a time
A: Yes, it can. For conceptual purposes we can consider these as separate
extraction problems. In practice (but not experiments), our tool does
all field extractions together for efficiency. 

Q: Can you elaborate on the insights of robustness in LRSyn? Is there any
mechanism other than landmarks and regions to ensure robustness?
A: As mentioned in Section 6.2, LRSyn is robust to changes outside the regions
of interest (ROIs), number of ROIs, and position of the ROIs. This is by
design, as we synthesize programs with respect to ROIs which are small regions most of
times. It is not robust to changes within the ROI.

Q: n-grams vs 1-grams
A: In some cases it is more accurate to use bi-grams eg. "Departure Time"
instead of "Time" or "Departure" if there are also an "Arrival Time" and
"Departure Airport" in the document to disambiguate the landmark, and improve
accuracy.

Q: Hierarchical landmarks
A: Intuitively, hierarchical landmarks extend the technique to the iterative
search described in lines 242-254. Here, the human first scans the document for
the word AIR to locate where the flight information region in the email, and then
the word Depart to locate the departure time within the flight information region.
Here, AIR is a top-level landmark that identifies a sub-document, Depart identifies
a sub-sub-document within. The pair AIR -> Depart is a hierarchical landmark.

Q: Why are the synthesis algorithms different for different instantiations
  (i.e., HTML documents and form images)?
A: The high-level synthesis algorithm is the same for both domains, i.e.,
Algorithms 1-4 are common for both domains. However, these algorithms are
parametrized by DSLs, and these DSLs come with their own synthesis approaches.

Q: The training set is quite small. (...) Would that cause some overfitting
problem?
A: Though the training set is small, the landmarks are calculated by
identifying suitable common n-grams across all documents (including unlabeled
ones). As a result, the signal from landmarks is robust. Also, the extraction
is unaffected if changes happen outside regions of interest, helping with
robustness. We will do a cross-validation experiment to show this.

Q: Figure 4 Line 496, "p_{rg}" and "p_{ex}" seem not defined. Should that be
"p_{rx}" and "p_{vx}", respectively?
A: Yes. We will make this correction.

Reviewer 2

Q: Wrapper induction literature
A: We thank the reviewer for pointing out this literature. While we cite some wrapper
induction papers in the related work, we will discuss these references.

 Many of these methods attempt to build robust XPaths to identify the extraction value in the page. In fact, the Forgiving XPath and NDSyn work that we compared against are two such methods (NDSyn paper without ML model is effectively a robust wrapper induction method). While these methods can handle small changes to the HTML but they suffer when the HTML changes significantly whilst the region of interest remains consistent. 


Our experimental results show that Forgiving XPath suffers significantly while NDSyn is lot more robust. Our proposal is that Landmarks and their relationship to target extraction value does not change often across the various changes to HTML and hence methods relying on them are likely to be more robust. Our results with LRSyn demonstrates that by outperforming both Forgiving XPath and NDSyn on M2H dataset, particularly the gains are significantly higher in longitudinal dataset (Table 2). 

The paper that we missed crucially is that of "A Hierarchical Approach to Wrapper Induction" paper which also uses concept of landmarks in a similar spirit. We again thank the reviewer to point this paper out. However, this work tries to infer landmarks one document at a time. They do not look at candidates across documents and leave it for future work. In our paper, the landmarks are computed by leveraging labeled as well as historically available unlabeled data. This allows us to produce high quality landmarks. Also, this paper assumes a path from root till the field in consideration. But, the field in consideration might be contained within a text segment. For instance, departure time within departure city, departure airport and departure time segment. We synthesize value extraction programs which are more general than those given by these approaches.

Q: Non-global extraction for web testing

>> The value being extracted/clicked might be near to a contextual cue in this work. For instance, "Click on button near United Kingdom".

A: Thank you for pointing out this line of work. This is an oversight on our part
and we will definitely add a discussion to the related work section, specifically 
comparing to Yandrapally et al. For a direct experimental comparison, unfortunately,
their technique is not directly applicable to our setting. This work tries to infer landmarks one document at a time
and assumes a parent-child relationship between the regions. In LRSyn, on the other hand, we use a corpus of documents to
narrow down the landmark candidates. We also consider sibling relationships to infer the landmarks.  This is further
complicated because of documents of different formats with different landmarks being
mixed together in the same dataset. In practice, the clustering and landmark identification
(from multiple documents) with 2-step clustering is a crucial component in the success of
LRSyn in the experiments, while this process is completely irrelevant to the testing scenario. We also synthesize a value program
with respect to the ROI which facilitates general and more complex extractions on regions.


A: Thank you for pointing out this line of work. This is an oversight on our part
and we will definitely add a discussion to the related work section, specifically 
comparing to Yandrapally et al. For a direct experimental comparison, unfortunately,
their technique is not directly applicable to our setting. The value being
extracted/clicked on is directly the landmark/anchor in that work, while our work
will need to generate an additional program to go from the landmark to the value. This
difference also enables one to use labels directly as landmark candidates, enabling
Yandrapally et al. to identify landmarks from just a single document. On the other hand,
in the extraction setting, we need a corpus of documents to find landmarks. This is further
complicated because of documents of different formats with different landmarks being
mixed together in the same dataset. In practice, the clustering and landmark identification
(from multiple documents) with 2-step clustering is a crucial component in the success of
LRSyn in the experiments, while this process is completely irrelevant to the testing scenario.

Regarding hierarchical identification of regions, our technique is able to do this
as well using the hierarchical landmarks for disambiguation technique described in
Section 6.1. In fact, our implementation does so.

Also, note that our technique is applicable beyond HTML, providing a general framework
for hierarchical landmark/anchor based identification across different domains.

Q: Blueprint definitions
A: LRSyn can potentially break if such a change occurs within the ROI. Our
focus has been to make synthesis robust to changes outside ROIs. That said,
our proposed algorithms aim to make ROIs as small as possible, and in practise,
we observe the changes surrounding ROIs are significantly higher than the
changes to the ROI themselves. We plan to address within-region robustness
including wrapper nodes in the future.

Reviewer 3:

Q: How were the threshold values for the DSL described used in Algorithm 1, and
the threshold values in LandmarkCandidates determined?

A: This is a very important question! The observation is correct, there are
hyper-parameters in the LRSyn algorithm which need to be tuned once for a
given dataset in question. In the paper and experiments, we use three thresholds:
1. The blueprint similarity threshold: In our experiments, we used an "exact
match", i.e., a threshold of 0. This was sufficient for the HTML and Image
datasets which we worked with. In the experiments, using exact match avoids any
spurious results that may arise from overly tuning the parameter to the dataset.  
Note that the blueprint function already loses information -- hence, an exact
match of blueprints does not mean the regions have to have exactly the same
format.
2. Cluster merging threshold: Again, since we use exact matches, we used a
threshold of 0. 
3. The procedure LandmarkCandidates only return candidates with a score over a
certain threshold. In our experiments, we pick landmarks having a high
similarity threshold of 0.8. ???

In practise, one might require a relaxed thresholds for a different dataset and
we wrote it in a general way. We recommend the standard hyperparameter tuning
methodology using a validation set for setting these parameter values.

Q: Any thoughts on how this approach would work on ad-hoc data formats?
A: This approach applies to formed documents which we introduce in Section 1.
These documents are usually generated by software and can come in heterogeneous
formats. But, there are multiple documents in a given format. These documents
also have a structure and the information is laid out in a consistent layout.
Examples: booking mails, html web pages for a given domain, receipts, invoices.
Our techniques will not work on documents that are "very ad-hoc", such as
hand-crafted word documents, etc.
IMPROVE THIS: Give examples of what will work and what won't

Reviewer 4

Q: A diagram of the workflow for illustrating the process could be helpful.  
A: We will add a workflow illustrating the entire process. The input into LRSyn
is a small amount of training data where users provide the web document or
image document along with some annotations (fields they are interested in) for
extraction. Yes, LRSyn can extract all possible information from formed
documents. 

Q: During clustering, how to calculate the distance between landmark candidate
and the field value to be extracted?
A: We calculate the distance between landmark candidate and field values as
follows:
a) In HTML, we calculate the distance in terms of nodes traversed from landmark
to the field in consideration, as well as the size of the region induced. We
also take into account visual distance by rendering the HTML. We also take into
account semantic distance, eg. Name and Passenger.
b) In Images, we calculate the distance in terms of visual distance and size of
region it induces.

===========================================




Reviews:

Reviewer 1

- It's not very clear how users can specify which fields to extract from the document. Specifically, what form of specifications does LRSyn require from the user? For example, suppose the user wants to extract the "Depart" field, does the user write down some natural language description or click on some user interface? Also, does the user need to specify some location information, e.g., "Depart" under "AIR"?

\textit{We use a UI where annotators can manually annotate the labels for each field of interest for the training examples. The annotations are persisted using location information. Location can be a hierarchical path in HTML and x-y coordinate in image. The user need not specify the location explicitly, we infer them. TODO: Do we say that we labelled thousands of documents? Or users label some documents, and we induce labels on the rest using heuristics.}


- Can LRSyn extract multiple fields from the document at a time?

\textit{Yes, it can. For conceptual purposes we can consider these as separate extraction problems. In practice, our tool does all field extractions together for efficiency purposes.}


- The paper claims the synthesis technique is robust but seems not to explain how to ensure robustness. Can you elaborate on the insights of robustness in LRSyn? Is there any mechanism other than landmarks and regions to ensure robustness?

\textit{As mentioned in Section 6.2, LRSyn is robust to changes outside the ROIs, number of ROIs, and position of the ROIs. This is by design, as we synthesize programs for ROIs which are small regions most of times. It is not robust to changes in the ROI ( ROI == Region of Interest). }

- Why are n-grams necessary for landmarks in HTML documents and form images? What would happen if LRSyn just uses 1-gram landmarks?

\textit{In some cases it is more accurate to use bi-grams eg. “Departure Time” instead of “Time” or “Departure” if there are also an “Arrival Time” and “Departure Airport” in the document to disambiguate the landmark, and improve accuracy,}

- I'm not sure if I understand the hierarchical landmarks in Section 6.1. Are they the same as n-gram landmarks discussed in Sections 5.1 and 5.2?

\textit{Hierarchical landmarks happen when a landmark at the top-level identifies a sub-document with another landmark to identify a sub-sub-document. For example “Air” could be a top level landmark to identify airline itinerary (as opposed to “Hotel” parts of the document”), and “Departure time” can be a sub-landmark inside that sub-document to identify the region of interest for departure time. }

- Why are the synthesis algorithms different for different instantiations (i.e., HTML documents and form images)? It's not very intuitive. From my understanding, the framework should be parametrized by the DSL only. What would be the difficulty of unifying the synthesis techniques for HTML documents and form images?
\textit{
The synthesis backend stays the same, we use different DSLs for HTML and images. Arjun, is this correct to state as HTML uses a deductive approach and images is an enumerative approach.
The reason is that the document structures are different. In HTML, the DSL can make use of tag structures. In images, the DSL deals with the OCR output, which has x-y tagged text boxes. Thus, the information we have is different for HTML and images. We can convert HTML pages into images and LRSyn should still work, which we demonstrate in Images experiment.}

- The training set is quite small. For example, the training set consists of 362 emails, but the testing set consists of 3141 emails for HTML extraction. The small training set seems unusual. Would that cause some overfitting problem? Would you consider performing cross-validation?
\textit{
Even though the training set is small, the landmarks are calculated by identifying suitable common n-grams across all documents (including unlabeled ones). As a result, the signal from landmarks is robust. Also, the extraction is unaffected if changes happen outside regions of interest, helping with robustness}

- Figure 4 Line 496, "p_{rg}" and "p_{ex}" seem not defined. Should that be "p_{rx}" and "p_{vx}", respectively?
\textit{
Yes, this is an error. It should be "p_{rx}" and "p_{vx}", respectively
}

Reviewer 2

>> What this paper calls extraction clustering has traditionally been called
>> wrapper induction, and there is a rich history of techniques for wrapper
>> induction. Ideally I’d want to see a thorough comparison against wrapper
>> induction techniques.  But at the very least the paper needs to include 
>> a thorough discussion of them, and how they relate to the work at hand.
>>
>> Here are some papers that can serve as a starting point for the wrapper
>> induction literature:
Wrapper induction is the very early method of information extraction on the web. We
cite some of the papers in the related work section. We thank the reviewer for giving additional references which we are happy to add to the paper. Many of these methods attempt to build robust XPaths to identify the extraction value in the page. In fact, the Forgiving XPath and NDSyn work that we compared against are two such methods (NDSyn paper without ML model is effectively a robust wrapper induction method). While these methods can handle small changes to the HTML but they suffer when the HTML changes significantly whilst the region of interest remains consistent. Our experimental results show that Forgiving XPath suffers significantly while NDSyn is lot more robust. Our proposal is that Landmarks and their relationship to target extraction value does not change often across the various changes to HTML and hence methods relying on them are likely to be more robust. Our results with LRSyn demonstrates that by outperforming both Forgiving XPath and NDSyn on M2H dataset, particularly the gains are significantly higher in longitudinal dataset (Table 2). 

The paper that we missed crucially is that of "A Hierarchical Approach to Wrapper Induction" paper which also uses concept of landmarks in a similar spirit. We again thank the reviewer to point this paper out. However, this work tries to infer landmarks one document at a time. They do not look at candidates across documents and leave it for future work. In our paper, the landmarks are computed by leveraging labeled as well as historically available unlabeled data. This allows us to produce high quality landmarks. Also, this paper assumes a path from root till the field in consideration. But, the field in consideration might be contained within a text segment. For instance, departure time within departure city, departure airport and departure time segment. We synthesize value extraction programs which are more general than those given by these approaches. 

=====================================================
REVIEW TEXT BELOW
==================================================
PLDI 2022 Paper #334 Reviews and Comments
===========================================================================
Paper #334 Landmarks and Regions: A Robust Approach to Data Extraction


Review #334A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper proposes a new approach to extracting data items and field values from formed semi-structured documents such as invoices and booking emails. Specifically, the paper leverages the notion of landmarks in program synthesis and generates an extraction program to identify the region of interest. Next, it synthesizes a value extraction program that can obtain the desired value from the small region of interest. Based on these ideas, the authors have developed a framework called LRSyn and instantiated it on two domains: HTML extraction and form image extraction. The evaluation results show that LRSyn is comparable to the state-of-the-art for contemporary data and outperforms current approaches for longitudinal data.

Comments for author
-------------------
This work studies an interesting and important problem -- extracting values from formed semi-structured documents. The idea of narrowing down the region of interest based on landmarks and then looking for specific values in that region is sensible. Furthermore, the performance of the corresponding framework LRSyn is very impressive. In particular, LRSyn achieves a perfect F1 score (1.00) in 49 out of 53 fields on more than 3000 HTML extraction benchmarks. It also achieves similar performance on image extraction benchmarks.

The paper is overall easy to understand. The important concepts are clearly defined and explained. In addition, it's great to see several motivating examples in Figure 1. The paper refers to these examples later to illustrate key concepts and synthesis techniques, which significantly improves the accessibility.

However, some details are not clear. The paper could be improved by discussing the following questions.

- It's not very clear how users can specify which fields to extract from the document. Specifically, what form of specifications does LRSyn require from the user? For example, suppose the user wants to extract the "Depart" field, does the user write down some natural language description or click on some user interface? Also, does the user need to specify some location information, e.g., "Depart" under "AIR"?

- Can LRSyn extract multiple fields from the document at a time?

- The paper claims the synthesis technique is robust but seems not to explain how to ensure robustness. Can you elaborate on the insights of robustness in LRSyn? Is there any mechanism other than landmarks and regions to ensure robustness?

- Why are n-grams necessary for landmarks in HTML documents and form images? What would happen if LRSyn just uses 1-gram landmarks?

- I'm not sure if I understand the hierarchical landmarks in Section 6.1. Are they the same as n-gram landmarks discussed in Sections 5.1 and 5.2?

- Why are the synthesis algorithms different for different instantiations (i.e., HTML documents and form images)? It's not very intuitive. From my understanding, the framework should be parametrized by the DSL only. What would be the difficulty of unifying the synthesis techniques for HTML documents and form images?

- The training set is quite small. For example, the training set consists of 362 emails, but the testing set consists of 3141 emails for HTML extraction. The small training set seems unusual. Would that cause some overfitting problem? Would you consider performing cross-validation?

- Figure 4 Line 496, "p_{rg}" and "p_{ex}" seem not defined. Should that be "p_{rx}" and "p_{vx}", respectively?



Review #334B
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper describes an approach for synthesizing data extractors based on a set of labeled input documents.  The approach is to generate an extractor that first identifies a region of interest, then navigates the region to extract the particular data point of interest.  The goal is to make the extractors robust to changes outside the region of interest.

Comments for author
-------------------
This is a very nice technique described in a clearly written and well organized paper.  I would very much like to see it presented at PLDI.  However, I’m concerned that two important threads of prior work are left out entirely both from the discussion and from the evaluation.

#### (1) Wrapper Induction

What this paper calls extraction clustering has traditionally been called wrapper induction, and there is a rich history of techniques for wrapper induction.  Ideally I’d want to see a thorough comparison against wrapper induction techniques.  But at the very least the paper needs to include a thorough discussion of them, and how they relate to the work at hand.

Here are some papers that can serve as a starting point for the wrapper induction literature:

- Sergio Flesca et al. “Web Wrapper Induction: A Brief Survey”. In: AI Commun. 17.2 (Apr. 2004), pp. 57–61. ISSN: 0921-7126. URL: http://dl.acm.org/citation.cfm?id= 1218702.1218707.
- Chia-Hui Chang et al. “A Survey of Web Information Extraction Systems”. In: IEEE Trans. on Knowl. and Data Eng. 18.10 (Oct. 2006), pp. 1411–1428. ISSN: 1041-4347. DOI: 10. 1109/TKDE.2006.152. URL: http://dx.doi.org/10.1109/TKDE.2006.152.
- Nicholas Kushmerick, Daniel S. Weld, and Robert Doorenbos. “Wrapper Induction for Information Extraction”. In: Proc. IJCAI-97. 1997. URL: http://citeseer.nj.nec.com/ kushmerick97wrapper.html.
- Ion Muslea, Steve Minton, and Craig Knoblock. “A Hierarchical Approach to Wrapper Induction”. In: Proceedings of the Third Annual Conference on Autonomous Agents. AGENTS ’99. Seattle, Washington, USA: ACM, 1999, pp. 190–197. ISBN: 1-58113-066-X. DOI:
10.1145/301136.301191. URL: http://doi.acm.org/10.1145/301136.301191.
- Tim Furche et al. “Robust and Noise Resistant Wrapper Induction”. In: Proceedings of the 2016 International Conference on Management of Data. SIGMOD ’16. San Francisco, California, USA: ACM, 2016, pp. 773–784. ISBN: 978-1-4503-3531-7. DOI: 10.1145/ 2882903.2915214. URL: http://doi.acm.org/10.1145/2882903.2915214.
- Brad Adelberg. “NoDoSE - A tool for Semi-Automatically Extracting Structured and Semistructured Data from Text Documents”. In: SIGMOD Record. 1998.

#### (2) Non-Global Extraction

“Existing data extraction techniques [13, 15, 18], both from research literature and those used industrially, are driven by global document structure.”
This is true of the particular data extraction techniques cited, but is certainly not universal.  Some points of comparison that do not meet this criterion would be the techniques in:

- R. Yandrapally, S. Thummalapenta, S. Sinha, and S. Chandra. Robust test automation using contextual clues. In Proceedings of the 2014 International Symposium on Software Testing and Analysis, ISSTA 2014, pages 304–314, New York, NY, USA, 2014. ACM. ISBN 978-1-4503-2645-2. doi: 10.1145/ 2610384.2610390. URL http://doi.acm.org/10.1145/ 2610384.2610390.
- Shaon Barman et al. “Ringer: Web Automation by Demonstration”. In: Proceedings of the 2016 ACM SIGPLAN International Conference on Object-Oriented Programming, Sys- tems, Languages, and Applications. OOPSLA 2016. Amsterdam, Netherlands: ACM, 2016, pp. 748–764. ISBN: 978-1-4503-4444-9. DOI: 10.1145/2983990.2984020. URL: http: //doi.acm.org/10.1145/2983990.2984020.
- https://www.progress.com/imacros

I very much like the paper’s technique and how it is presented in the writeup.  My biggest concern with this work is that it may duplicate the approach introduced by Yandrapally  et al.’s “Robust test automation using contextual clues”, the first paper in the list above.  In fact, based on my recollection of the Yandrapally paper, I believe the Yandrapally approach may even be a generalization of the approach in this paper, since it can identify regions hierarchically rather than only once per document.

Even if the authors can satisfactorily distinguish this approach from the hierarchical approach of the Yandrapally work, a thorough discussion of this work and the other non-global approaches linked above would make the background in this paper much more complete.  This work is not the first to produce a non-global extraction approach, and the writeup in its current form is misleading by implying this.

Ideally, I would also prefer to see section 7 compare against existing non-global approaches, especially against Yandrapally et al.’s approach.  The current evaluation design favors the tool under test quite a bit by excluding existing non-global extractors.

\textit{
We thank the reviewer for providing us the set of papers. We missed surveying these papers, and would add it to our related work and other sections.
We compared our proposed algorithm LRSyn with the approaches in these papers:
a) All the papers focus exclusively on web extraction and web testing, while LRSyn applies both to HTML and Images.
b) The web testing setup is different from an extraction scenario in subtle ways: In testing, given a page, one would like to verify the interactions are correct. While in extraction, given a corpus of documents, we would like to extract fields of interest.
c) “Robust test automation using contextual clues” use a concept of "anchors" which are similar to the notion of landmarks. But, the work tries to infer the anchors one page at a time, while we look at both the labelled and unlabelled data to infer landmark candidates. Also, this work leverages only parent-child relationships for inferring anchors, while we look at sibling nodes as well. 
d) 
e) "Robust and Noise Resistant Wrapper Induction" tires to synthesize robust XPaths, but still operates at a whole document level. Also, this work also does not employ the concept of value programs.
}


#### Miscellaneous

A concern about the blueprint definitions.  Much of the stated motivation for this work is to make extraction robust to document format changes.  Thus the emphasis on, e.g., “XPath body[1]/table[4]/tr[3]/td[2] is simplified to body/table/tr/td before adding it to the blueprint set”.  However, the addition of siblings that can disturb such an XPath is only one of the common disruptors.  Empirically, the addition of wrapper nodes–which _would_ disrupt even this abstracted XPath–is also quite common.

\textit{
    LRSyn can potentially break if such a change occurs within the region of interest. In this work, our focus has been to make synthesis robust to changes outside region of interests. That said, our proposed algorithms aim to make the regions of interest as small as possible. And in practise, we observe the changes surrounding ROIs are significantly higher than the changes to the ROI themselves. We plan to address within-region robustness as mentioned in Future Work.
}

I really liked the inclusion of longitudinal data to test the robustness to changes.


Review #334C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper introduces a new approach to extracting data from formed
semi-structured documents. This approach makes use of the fact that these
documents are designed to be read by a human, as such, human-inspired approaches
to data extraction are likely to perform well. This work is one such
human-inspired approach, rather than follow prior approaches involving finding
paths to the data, this work uses two new concepts: landmarks and regions.

Landmarks are key marks that help humans hone-in on relevant data. Regions are
locations near these landmarks, in which relevant data is likely to be found.

The problem is formalized as follows. The system is provided a data set of
documents, partially annotated with locations relevant to a specific field. One
wishes to synthesize an extraction function such that this extraction function
identifies as many of the labelled locations as possible, on the training data.
Implicitly, this work also wishes for this extraction function to generalize
well, such that on non-labelled documents, the extracted locations are the ones
that likely would be chosen by a user, had they annotated that document.

The landmarks-and-regions approach does this in two main steps. First, LRSyn
clusters the annotated documents and extracts landmarks for those clusters.
Next, for each (cluster,landmark) pair, LRSyn generates a region extraction
program, a region blueprint, and a value extraction program. These are all
combined to create a full extraction program. Identifying landmarks and clusters
occurs by letting each document get its own cluster, then iteratively merging
the clusters.

The paper goes on to describe two instantiations of LRSyn on HTML documents and
Form images. These instantiations are tested in a set of extraction tasks on
flight reservation systems, finance systems including receipts, and a set of
machine to human emails. This work seems to outperform prior work on all tasks.

Comments for author
-------------------
# Pros

* Addresses an important problem

* Very unique, intuitive, and elegant solution

* Good experiments and data

# Cons

* Unclear how generalizeable to other important extraction tasks it is

* Fears of hyperparameter tuning

# Discussion

I enjoyed this paper, and I have relatively few complaints. If my concerns are
addressed, I intend to move this paper to an "accept." I think the approach of
landmarks and regions is quite a general one, and not one I have seen before. It
is quite intuitive that it is more robust than prior work, though I was quite
surprised and excited by the fact it also seemed to perform relatively better
than prior work on many tasks.

Beyond this, I found the exposition surrounding the inspiration by humans quite
elegant and intuitive. These documents are supposed to be used by humans, of
course the methods humans use for data retrieval are expected to work well on
them! This intuition is then reinforced by the experiments.

I have two concerns however. First, I'm concerned about how this approach would
work on, for example, ad-hoc data formats. In ad-hoc data formats, there isn't
the same hierarchical structure as in HTML documents, nor is there (necessarily)
the same location-like structure of form images. I wonder, how much of this
approach is generalizeable to other types of documents beyond the two case
studies shown.

My other concern surrounds some of the "magic numbers" in the algorithms and the
DSL. I fear that these numbers were selected "to the benchmarks" and that the
good results in the evaluation may be artificially inflated. Namely the
threshold values in the DSL and in LandmarkCandidates gives the authors a lot of
fine-grained control over how the work retrieves values. My concern is that
these threshold values were chosen "to the benchmarks," namely, determined after
the benchmarks were defined because they made the algorithm perform well on
those benchmarks. I'd appreciate if the authors could go into some details
surrounding the process they used for selecting these thresholds.

# Questions for Rebuttal

* Any thoughts on how this approach would work on ad-hoc data formats?

\textit{
>> This approach applies to formed documents which we introduce in Section 1. These documents are usually generated by software and can come in heterogeneous formats. But, there are multiple documents in a given format. These documents also have a structure and the information is laid out in a consistent layout. Examples: booking mails, html web pages for a given domain, receipts, invoices. 
}

* How were the threshold values for the DSL described used in Algorithm 1, and
  the threshold values in LandmarkCandidates determined?

\textit{
The observation from Reviewer 3 is correct, there are hyper-parameters in the LRSyn algorithm which need to be tuned once for a given dataset in question. 

We mention < threshold in multiple-places which is incorrect, we will change it to <= threshold.

There are three thresholds:

a)	The blueprint similarity threshold: In our experiments, we used an “exact match” and use a threshold for 0. This was sufficient for the HTML and Image datasets which we worked with. 

b)	The procedure LandmarkCandidates only return candidates with a score over a certain threshold
In our experiments, we pick landmarks having a high similarity threshold of 0.8. 

c)	Cluster merging threshold
Again, since we use exact matches, we used a threshold of 0. 

In practise, one might require a relaxed thresholds for a different dataset and we wrote it in a general way. We recommend the standard hyperparameter tuning methodology using a validation set for setting these parameter values.
}

# Minor Nits

l74. This sentence should probably have a citation to some research finding this

l444. l_i and l get mixed up



Review #334D
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The paper design a new approach for synthesize data extraction programs using the concepts of landmarks and regions to extract dat from semi-structured documents such as scanned images of invoices and receipts and HTML. The idea is inspired by how human read through the formed documents and extract useful information based on keywords and the related content around the keywords. 
The approach is robust to format changes of the input formed documents and can achieve better F1 scores compared with two other state of the art baselines.

Comments for author
-------------------
Pros: 
- practical problem of data extraction 
- the basic idea of using landmarks and regions sounds reasonable
- better accuracy than the state of the arts approaches

Cons: 
- difficult to follow the technical details 
- not sure how the technical contributions could inspire other relevant fields


The data extraction problem the paper focused on is quite practical and the accuracy looks promising compared to the other two approaches. I appreciated the examples in the Introductions to motivate the work. The introduction is very easy to follow. However, I start to get lost when diving into the other part of the paper. Although many examples are provided already, it is still difficult to follow the technical details. I started to get lost in Section 2.1 of the overview. A diagram of the workflow for illustrating the process could be helpful.  


If LRSyn is a program synthesizer, it will generate the data extraction problem. The questions is what is the input to LRSyn? For example, how does the user specify that he/she want to extract the desired field, such as flight departure time, arrival time, or receipt balance? Since LRSyn has a component that aims at identifying document landmarks from the data. Does it mean that LRSyn can simply extract all possible information from formed documents? Are the landmark-based DSL designed for users to provide input? Or designed for expressing the output (extraction programs) from the LRSyn?  

During clustering, how to calculate the distance between landmark candidate and the field value to be extracted? If my understanding is correct, both of them are strings. Similarly, what is the distance metric for the blueprints of the corresponding regions of interests (line 311)?  These are strings as well.

\textit{
We will add a workflow illustrating the entire process. The input into LRSyn is a small amount of training data where users provide the web document or image document along with some annotations (fields they are interested in) for extraction. Yes, LRSyn can extract all possible information from formed documents. 

As pointed out correctly, we can take inputs from the users in terms of landmarks and field values. And absorb these into our DSLs.

We calculate the distance between landmark candidate and field values as follows:
a) In HTML, we calculate the distance in terms of nodes traversed from landmark to the field in consideration, as well as the size of the region induced. We also take into account visual distance by rendering the HTML. We also take into account semantic distance, eg. Name and Passenger.
b) In Images, we calculate the distance in terms of visual distance and size of region it induces.
}
